Challenging Benchmarks for Diagrammatic Equivalence of Circuits in TPTP and SMT-LIB

We introduce a new family of benchmarks for the problem of diagrammatic equivalence between circuits. Three variants of this problem are considered, ranging from basic to challenging, and benchmarks are generated for each variant. We provide first-order encodings in both TPTP and SMT-LIB formats, together with scripts that automatically generate benchmark instances, and evaluate these benchmarks on state-of-the-art automated theorem provers and SMT solvers.

==> figures/emptysymmetry_mid.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14) at (-1, 0) {};
		\node [style=none] (15) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/id1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/id2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, -0.5) {};
		\node [style=none] (1) at (0.75, -0.5) {};
		\node [style=none] (2) at (-0.75, 0.5) {};
		\node [style=none] (3) at (0.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/idinduct_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0.5) {};
		\node [style=none] (1) at (1, 0.5) {};
		\node [style=none] (4) at (-1, -0.5) {};
		\node [style=none] (5) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/idinduct_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/involution_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18) at (-1, 0.5) {};
		\node [style=none] (19) at (1, 0.5) {};
		\node [style=none] (26) at (-1, -0.5) {};
		\node [style=none] (27) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (19.center);
		\draw (26.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/paridentity_mid.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=gate] (4) at (0, 0) {$C$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/seqidentity_mid.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=gate] (4) at (0, 0) {$C$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/simpinvolution_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0.5) {};
		\node [style=none] (1) at (1, 0.5) {};
		\node [style=none] (2) at (-1, -0.5) {};
		\node [style=none] (3) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> stats/smt_CE_clifford_row_2_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,159.12,12.5
bin_25_50,100,0,682.53,37.5
bin_50_75,100,0,2846.48,62.5


==> stats/smt_CE_clifford_row_3_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_25_50,2,0,12799.5,37.5
bin_50_75,63,0,25563.06,62.5
bin_75_100,49,0,25669.76,87.5
bin_100_125,12,0,18115.17,112.5


==> stats/smt_CE_clifford_row_4_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_50_75,20,0,19068.25,62.5
bin_75_100,9,0,15324.44,87.5
bin_100_125,4,0,35905.5,112.5
bin_125_150,4,0,36461.5,137.5
bin_150_175,0,0,N/A,162.5


==> stats/smt_CE_clifford_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_75_100,4,0,27315.0,87.5
bin_100_125,2,0,97626.5,112.5
bin_125_150,1,0,10273.0,137.5
bin_150_175,1,0,14866.0,162.5
bin_175_200,0,0,N/A,187.5


==> stats/smt_CE_none_row_2_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,243.94,12.5
bin_25_50,93,7,2123.86,37.5
bin_50_75,39,61,4825.72,62.5
bin_75_100,12,88,7053.67,87.5
bin_100_125,7,93,12198.29,112.5
bin_125_150,3,97,14338.0,137.5
bin_150_175,1,99,25016.0,162.5
bin_175_200,0,100,N/A,187.5


==> stats/smt_CE_none_row_3_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,99,1,190.11,12.5
bin_25_50,82,18,2943.28,37.5
bin_50_75,45,55,6554.07,62.5
bin_75_100,15,85,10714.67,87.5
bin_100_125,3,97,24726.33,112.5
bin_125_150,2,98,8972.0,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/smt_CE_none_row_4_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,93,7,1258.31,12.5
bin_25_50,87,13,3418.36,37.5
bin_50_75,32,68,3372.28,62.5
bin_75_100,10,90,4266.2,87.5
bin_100_125,3,97,8069.33,112.5
bin_125_150,1,99,14898.0,137.5
bin_150_175,1,99,10139.0,162.5
bin_175_200,0,100,N/A,187.5


==> stats/smt_CE_none_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,71,29,3545.21,12.5
bin_25_50,36,64,4868.83,37.5
bin_50_75,10,90,4782.0,62.5
bin_75_100,3,97,18005.33,87.5
bin_100_125,1,99,3434.0,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/smt_PCE_none_row_10_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,25.87,12.5
bin_25_50,83,17,2327.6,37.5
bin_50_75,61,39,3290.11,62.5
bin_75_100,27,73,5477.33,87.5
bin_100_125,15,85,5301.6,112.5
bin_125_150,1,99,6809.0,137.5
bin_150_175,2,98,2697.5,162.5
bin_175_200,1,99,8865.0,187.5


==> stats/smt_PCE_none_row_15_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,116.33,12.5
bin_25_50,80,20,2071.54,37.5
bin_50_75,48,52,712.71,62.5
bin_75_100,26,74,3525.31,87.5
bin_100_125,4,96,3808.75,112.5
bin_125_150,3,97,3567.67,137.5
bin_150_175,1,99,10401.0,162.5
bin_175_200,1,99,3605.0,187.5


==> stats/smt_PCE_none_row_20_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,46.02,12.5
bin_25_50,70,30,1068.09,37.5
bin_50_75,48,52,1844.04,62.5
bin_75_100,29,71,2923.34,87.5
bin_100_125,14,86,2872.36,112.5
bin_125_150,6,94,3255.5,137.5
bin_150_175,1,99,1561.0,162.5
bin_175_200,0,100,N/A,187.5


==> stats/smt_PCE_none_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,40.23,12.5
bin_25_50,100,0,490.38,37.5
bin_50_75,100,0,1027.47,62.5
bin_75_100,100,0,1661.32,87.5
bin_100_125,100,0,2068.48,112.5
bin_125_150,100,0,3329.35,137.5
bin_150_175,100,0,4160.5,162.5
bin_175_200,100,0,4982.67,187.5


==> stats/smt_SPCE_none_row_10_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,80.35,12.5
bin_25_50,100,0,471.75,37.5
bin_50_75,96,4,1489.81,62.5
bin_75_100,95,5,3535.13,87.5
bin_100_125,80,20,5158.69,112.5
bin_125_150,73,27,4369.84,137.5
bin_150_175,71,29,6593.55,162.5
bin_175_200,59,41,10510.61,187.5


==> stats/smt_SPCE_none_row_15_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,47.53,12.5
bin_25_50,98,2,316.48,37.5
bin_50_75,94,6,1964.06,62.5
bin_75_100,75,25,5113.52,87.5
bin_100_125,47,53,5280.3,112.5
bin_125_150,37,63,4264.92,137.5
bin_150_175,26,74,7390.46,162.5
bin_175_200,12,88,7393.83,187.5


==> stats/smt_SPCE_none_row_20_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,105.72,12.5
bin_25_50,97,3,296.16,37.5
bin_50_75,89,11,2353.62,62.5
bin_75_100,68,32,4144.66,87.5
bin_100_125,41,59,3176.07,112.5
bin_125_150,19,81,4111.05,137.5
bin_150_175,16,84,4390.62,162.5
bin_175_200,11,89,7890.91,187.5


==> stats/smt_SPCE_none_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,25.74,12.5
bin_25_50,100,0,173.28,37.5
bin_50_75,100,0,262.27,62.5
bin_75_100,100,0,279.0,87.5
bin_100_125,100,0,380.18,112.5
bin_125_150,100,0,486.82,137.5
bin_150_175,100,0,651.53,162.5
bin_175_200,100,0,890.92,187.5


==> stats/tptp_CE_clifford_row_2_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,32,68,0.28,12.5
bin_25_50,1,99,0.13,37.5
bin_50_75,0,100,N/A,62.5


==> stats/tptp_CE_clifford_row_3_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_25_50,0,1,N/A,37.5
bin_50_75,0,100,N/A,62.5
bin_75_100,0,100,N/A,87.5
bin_100_125,0,31,N/A,112.5


==> stats/tptp_CE_clifford_row_4_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_50_75,0,89,N/A,62.5
bin_75_100,0,100,N/A,87.5
bin_100_125,0,100,N/A,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,2,N/A,162.5


==> stats/tptp_CE_clifford_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_75_100,0,86,N/A,87.5
bin_100_125,0,100,N/A,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,26,N/A,187.5


==> stats/tptp_CE_none_row_2_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,66,34,0.1,12.5
bin_25_50,0,100,N/A,37.5
bin_50_75,0,100,N/A,62.5
bin_75_100,0,100,N/A,87.5
bin_100_125,0,100,N/A,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_CE_none_row_3_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,71,29,0.07,12.5
bin_25_50,0,100,N/A,37.5
bin_50_75,0,100,N/A,62.5
bin_75_100,0,100,N/A,87.5
bin_100_125,0,100,N/A,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_CE_none_row_4_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,10,90,0.23,12.5
bin_25_50,0,100,N/A,37.5
bin_50_75,0,100,N/A,62.5
bin_75_100,0,100,N/A,87.5
bin_100_125,0,100,N/A,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_CE_none_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,4,96,0.08,12.5
bin_25_50,0,100,N/A,37.5
bin_50_75,0,100,N/A,62.5
bin_75_100,0,100,N/A,87.5
bin_100_125,0,100,N/A,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_PCE_none_row_10_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,55,45,0.02,12.5
bin_25_50,23,77,0.01,37.5
bin_50_75,7,93,0.02,62.5
bin_75_100,4,96,0.03,87.5
bin_100_125,1,99,0.02,112.5
bin_125_150,2,98,0.03,137.5
bin_150_175,1,99,0.03,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_PCE_none_row_15_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,55,45,0.02,12.5
bin_25_50,33,67,0.03,37.5
bin_50_75,10,90,0.03,62.5
bin_75_100,3,97,0.13,87.5
bin_100_125,0,100,N/A,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_PCE_none_row_20_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,69,31,0.08,12.5
bin_25_50,18,82,0.05,37.5
bin_50_75,14,86,0.01,62.5
bin_75_100,5,95,0.02,87.5
bin_100_125,2,98,0.05,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_PCE_none_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,84,16,0.01,12.5
bin_25_50,39,61,0.02,37.5
bin_50_75,19,81,0.02,62.5
bin_75_100,1,99,0.03,87.5
bin_100_125,2,98,0.04,112.5
bin_125_150,1,99,0.05,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_SPCE_ari_row_10_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,94,6,0.2,12.5
bin_25_50,23,77,0.72,37.5
bin_50_75,7,93,0.83,62.5
bin_75_100,3,97,0.67,87.5
bin_100_125,0,100,N/A,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_SPCE_ari_row_15_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.01,12.5
bin_25_50,28,72,0.62,37.5
bin_50_75,6,94,0.44,62.5
bin_75_100,1,99,0.04,87.5
bin_100_125,0,100,N/A,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_SPCE_ari_row_20_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.04,12.5
bin_25_50,58,42,0.22,37.5
bin_50_75,6,94,0.65,62.5
bin_75_100,1,99,0.37,87.5
bin_100_125,1,99,1.38,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_SPCE_ari_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,77,23,0.6,12.5
bin_25_50,26,74,0.58,37.5
bin_50_75,13,87,1.18,62.5
bin_75_100,4,96,1.76,87.5
bin_100_125,3,97,1.04,112.5
bin_125_150,0,100,N/A,137.5
bin_150_175,0,100,N/A,162.5
bin_175_200,0,100,N/A,187.5


==> stats/tptp_SPCE_cnf_kbo_row_10_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.03,12.5
bin_25_50,100,0,0.48,37.5
bin_50_75,100,0,1.18,62.5
bin_75_100,100,0,1.47,87.5
bin_100_125,100,0,1.81,112.5
bin_125_150,100,0,1.93,137.5
bin_150_175,100,0,2.53,162.5
bin_175_200,100,0,2.77,187.5


==> stats/tptp_SPCE_cnf_kbo_row_15_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.11,12.5
bin_25_50,100,0,0.34,37.5
bin_50_75,100,0,1.38,62.5
bin_75_100,100,0,1.85,87.5
bin_100_125,100,0,2.45,112.5
bin_125_150,100,0,2.46,137.5
bin_150_175,100,0,3.28,162.5
bin_175_200,100,0,3.79,187.5


==> stats/tptp_SPCE_cnf_kbo_row_20_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.01,12.5
bin_25_50,100,0,0.08,37.5
bin_50_75,100,0,0.96,62.5
bin_75_100,100,0,1.42,87.5
bin_100_125,100,0,2.53,112.5
bin_125_150,100,0,2.2,137.5
bin_150_175,100,0,2.78,162.5
bin_175_200,100,0,3.64,187.5


==> stats/tptp_SPCE_cnf_kbo_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.06,12.5
bin_25_50,100,0,0.48,37.5
bin_50_75,100,0,0.69,62.5
bin_75_100,100,0,0.89,87.5
bin_100_125,100,0,1.31,112.5
bin_125_150,100,0,1.15,137.5
bin_150_175,100,0,1.76,162.5
bin_175_200,100,0,1.91,187.5


==> stats/tptp_SPCE_cnf_lpo_row_10_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.02,12.5
bin_25_50,100,0,0.62,37.5
bin_50_75,100,0,1.17,62.5
bin_75_100,100,0,1.49,87.5
bin_100_125,100,0,1.95,112.5
bin_125_150,100,0,2.33,137.5
bin_150_175,100,0,2.75,162.5
bin_175_200,100,0,2.75,187.5


==> stats/tptp_SPCE_cnf_lpo_row_15_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.04,12.5
bin_25_50,100,0,0.36,37.5
bin_50_75,100,0,1.41,62.5
bin_75_100,100,0,2.12,87.5
bin_100_125,100,0,2.54,112.5
bin_125_150,100,0,2.5,137.5
bin_150_175,100,0,3.73,162.5
bin_175_200,100,0,3.42,187.5


==> stats/tptp_SPCE_cnf_lpo_row_20_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.01,12.5
bin_25_50,100,0,0.09,37.5
bin_50_75,100,0,1.05,62.5
bin_75_100,100,0,1.48,87.5
bin_100_125,100,0,2.67,112.5
bin_125_150,100,0,2.22,137.5
bin_150_175,100,0,3.5,162.5
bin_175_200,99,1,4.29,187.5


==> stats/tptp_SPCE_cnf_lpo_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.09,12.5
bin_25_50,100,0,0.56,37.5
bin_50_75,100,0,0.68,62.5
bin_75_100,100,0,0.84,87.5
bin_100_125,100,0,1.31,112.5
bin_125_150,100,0,1.24,137.5
bin_150_175,100,0,1.6,162.5
bin_175_200,100,0,1.84,187.5


==> stats/tptp_SPCE_fof_kbo_row_10_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.02,12.5
bin_25_50,100,0,0.85,37.5
bin_50_75,100,0,1.57,62.5
bin_75_100,100,0,2.06,87.5
bin_100_125,100,0,2.33,112.5
bin_125_150,100,0,2.86,137.5
bin_150_175,100,0,3.8,162.5
bin_175_200,97,3,3.62,187.5


==> stats/tptp_SPCE_fof_kbo_row_15_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.06,12.5
bin_25_50,100,0,0.41,37.5
bin_50_75,100,0,1.76,62.5
bin_75_100,100,0,2.48,87.5
bin_100_125,100,0,3.1,112.5
bin_125_150,100,0,3.54,137.5
bin_150_175,100,0,4.31,162.5
bin_175_200,100,0,5.35,187.5


==> stats/tptp_SPCE_fof_kbo_row_20_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.01,12.5
bin_25_50,100,0,0.24,37.5
bin_50_75,100,0,1.39,62.5
bin_75_100,100,0,1.89,87.5
bin_100_125,100,0,2.88,112.5
bin_125_150,100,0,3.08,137.5
bin_150_175,100,0,4.33,162.5
bin_175_200,100,0,5.0,187.5


==> stats/tptp_SPCE_fof_kbo_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.06,12.5
bin_25_50,100,0,0.65,37.5
bin_50_75,100,0,1.08,62.5
bin_75_100,100,0,1.3,87.5
bin_100_125,100,0,1.53,112.5
bin_125_150,100,0,1.67,137.5
bin_150_175,100,0,2.17,162.5
bin_175_200,100,0,2.56,187.5


==> stats/tptp_SPCE_fof_lpo_row_10_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.04,12.5
bin_25_50,100,0,0.82,37.5
bin_50_75,100,0,1.61,62.5
bin_75_100,100,0,1.94,87.5
bin_100_125,100,0,2.69,112.5
bin_125_150,100,0,3.5,137.5
bin_150_175,99,1,4.23,162.5
bin_175_200,100,0,4.52,187.5


==> stats/tptp_SPCE_fof_lpo_row_15_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.04,12.5
bin_25_50,100,0,0.68,37.5
bin_50_75,100,0,1.55,62.5
bin_75_100,100,0,2.27,87.5
bin_100_125,100,0,3.46,112.5
bin_125_150,99,1,3.63,137.5
bin_150_175,99,1,5.05,162.5
bin_175_200,99,1,5.82,187.5


==> stats/tptp_SPCE_fof_lpo_row_20_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.01,12.5
bin_25_50,100,0,0.22,37.5
bin_50_75,100,0,1.31,62.5
bin_75_100,100,0,2.37,87.5
bin_100_125,100,0,3.23,112.5
bin_125_150,100,0,3.14,137.5
bin_150_175,100,0,4.94,162.5
bin_175_200,98,2,6.98,187.5


==> stats/tptp_SPCE_fof_lpo_row_5_summary.csv <==
bucket,num_theorem,num_timeout,avg_time_theorem,middle
bin_0_25,100,0,0.13,12.5
bin_25_50,100,0,0.64,37.5
bin_50_75,100,0,1.04,62.5
bin_75_100,100,0,1.34,87.5
bin_100_125,100,0,1.47,112.5
bin_125_150,100,0,1.67,137.5
bin_150_175,100,0,2.28,162.5
bin_175_200,100,0,2.78,187.5

